On the Optimality and Convergence Properties of the Iterative Learning Model Predictive Controller

In this technical note we analyse the performance improvement and optimality properties of the Learning Model Predictive Control (LMPC) strategy for linear deterministic systems. The LMPC framework is a policy iteration scheme where closed-loop trajectories are used to update the control policy for the next execution of the control task. We show that, when a Linear Independence Constraint Qualification (LICQ) condition holds, the LMPC scheme guarantees strict iterative performance improvement and optimality, meaning that the closed-loop cost evaluated over the entire task converges asymptotically to the optimal cost of the infinite-horizon control problem. Compared to previous works this sufficient LICQ condition can be easily checked, it holds for a larger class of systems and it can be used to adaptively select the prediction horizon of the controller, as demonstrated by a numerical example.

==> tikz/Cinf_data.dat <==
x y
-15 -1.99840144432528e-15
-13.5 -1.50000000000001
-10.5 -3
-6 -4.5
5.55111512312578e-15 -6
7.49999999999987 -7.49999999999998
15 -8.74999999999999
15 1.34336985979644e-14
13.5 1.50000000000001
10.5 2.99999999999999
5.99999999999998 4.5
-5.24025267623074e-14 6.00000000000001
-7.49999999999978 7.49999999999996
-15 8.74999999999999
-15 -1.99840144432528e-15


==> tikz/K3LMPC_S1_data.dat <==
x y
-15 -5.38458166943201e-15
-13.5 -1.5
-10.4999999997167 -3.00000000014166
-5.99999999988037 -4.50000000007465
7.63611396337183e-12 -6.00000000003732
7.50000000004605 -7.50000000003759
15 -8.75000000002356
15 -3.99680288865056e-15
13.5 1.50000000000001
10.499999999977 3.00000000001149
5.99999999989579 4.50000000003305
-5.46247491683971e-11 6.00000000001652
-7.50000000017194 7.50000000003668
-15 8.75000000000151
-15 -5.38458166943201e-15


==> tikz/K3LMPC_S2_data.dat <==
x y
-13.8423307052271 -1.15766929477291
15 -7.05937172866669
15 1.59872115546023e-14
13.8345857025543 1.16541429744567
-15 7.09688491448961
-15 4.44089209850063e-16
-13.8423307052271 -1.15766929477291


==> tikz/K3MPC_data.dat <==
x y
-15 -1.99840144432528e-14
-14.5137367782166 -0.486263221783368
-10.5333217572173 -1.81306822878314
15 -6.10645881447592
15 -3.10862446895044e-15
14.5137367782166 0.486263221783369
10.5333217572174 1.81306822878312
-15 6.10645881447591
-15 -1.99840144432528e-14


==> tikz/Oinf_data.dat <==
x y
9.47449256069922 -4.42068445006052
11.4725264435667 -2.68693177121688
-9.47449256069922 4.42068445006051
-11.4725264435667 2.68693177121687
9.47449256069922 -4.42068445006052


==> tikz/plot1_x_LMPC_N_3.dat <==
y t
2 -14
3.999999999975 -12
4.0891876539398 -8.000000000025
2.37910376516392 -3.9108123460852
1.07028227567073 -1.53170858092128
0.385382867720953 -0.461426305250555
0.100719768480053 -0.0760434375296022
0.00750440749006742 0.0246763309504507
-0.0122586375213156 0.0321807384405182
-0.0106007565063309 0.0199221009192025
-0.00582745747474633 0.00932134441287169
-0.00251307457852445 0.00349388693812536
-0.000858740236778788 0.000980812359600902
-0.000201927980371552 0.000122072122822114
-1.98718388078056e-06 -7.98558575494379e-05
3.23336261682794e-05 -8.18430414302185e-05
2.4680587590975e-05 -4.95094152619391e-05
1.2593838836894e-05 -2.48288276709641e-05


==> tikz/plot1_x_LMPC_N_4.dat <==
y t
2 -14
3.99999999994466 -12
4.0892547089078 -8.00000000005534
2.37915402684281 -3.91074529114755
1.07029537409889 -1.53159126430473
0.385120963189719 -0.461295890205845
0.10073704813772 -0.0761749270161267
0.00747951258964767 0.0245621211215937
-0.0122234076709691 0.0320416337112413
-0.0105875773041226 0.0198182260402723
-0.00578142201664625 0.00923064873614968
-0.00250476830016977 0.00344922671950342
-0.000877359378468409 0.000944458419333651
-0.00017320845981613 6.70990408652423e-05


==> tikz/plot1_x_feasible.dat <==
y t
2 -14
1.99999999999939 -12
1.99999999999973 -10.0000000000006
1.99999999999995 -8.00000000000088
1.99999999999811 -6.00000000000093
1.99999999936539 -4.00000000000282
1.23479172395579 -2.00000000063742
0.474204603810199 -0.765208276681637
0.180354292421657 -0.291003672871438
0.0685769380880414 -0.110649380449784
0.0260751524511502 -0.0420724423617411
0.00991460800752475 -0.0159972899105902
0.00376985145878694 -0.00608268190306482
0.00143341824597587 -0.00231283044427855
0.000545031519245898 -0.000879412198303342
0.000207238437077484 -0.000334380679056778
7.87986901420457e-05 -0.000127142241979072
2.99617853516398e-05 -4.83435518354725e-05
1.13924302531654e-05 -1.83817664840547e-05
4.33176680192382e-06 -6.98933622977904e-06
1.64707645455842e-06 -2.65756943029771e-06
6.26271212889051e-07 -1.01049297640543e-06
2.38128371021773e-07 -3.84221763738424e-07
9.05440320497775e-08 -1.46093393382785e-07
3.44277413244498e-08 -5.55493606668733e-08
1.30905293271866e-08 -2.11216217849142e-08
4.97743868344003e-09 -8.03109223568299e-09
1.89258275717918e-09 -3.05365333019836e-09
7.1962058534325e-10 -1.16107123915299e-09
2.73623568247672e-10 -4.41453096300393e-10
1.04040998039068e-10 -1.67830194186536e-10
3.95596888580485e-11 -6.37907504597024e-11
1.50424117606462e-11 -2.42312836462588e-11
5.72053515668358e-12 -9.1890939302175e-12
2.17581508366038e-12 -3.46922490734869e-12
8.27116153345742e-13 -1.29496413592278e-12
3.15525383598469e-13 -4.68958205601666e-13
1.19237952844742e-13 -1.52766688188422e-13
4.55191440096314e-14 -3.19744231092045e-14
1.66533453693773e-14 1.24344978758018e-14
6.43929354282591e-15 2.8421709430404e-14
2.44249065417534e-15 3.37507799486048e-14
6.66133814775094e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
0 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.99840144432528e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
-2.22044604925031e-16 4.08562073062058e-14
-6.66133814775094e-16 4.08562073062058e-14
-4.44089209850063e-16 4.08562073062058e-14
-6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
0 4.08562073062058e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
-6.66133814775094e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
-1.55431223447522e-15 3.90798504668055e-14
-1.55431223447522e-15 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
0 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
0 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
0 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-6.66133814775094e-16 3.73034936274053e-14
-2.22044604925031e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.73034936274053e-14
1.11022302462516e-15 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
0 3.73034936274053e-14
1.55431223447522e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-6.66133814775094e-16 3.90798504668055e-14
-1.33226762955019e-15 3.90798504668055e-14
-1.33226762955019e-15 3.73034936274053e-14
-1.33226762955019e-15 3.90798504668055e-14
-1.11022302462516e-15 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-6.66133814775094e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
0 3.90798504668055e-14
0 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-4.44089209850063e-16 4.08562073062058e-14
-4.44089209850063e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
-2.22044604925031e-16 4.08562073062058e-14
6.66133814775094e-16 4.08562073062058e-14
-8.88178419700125e-16 3.90798504668055e-14
0 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-1.33226762955019e-15 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 4.08562073062058e-14
0 4.2632564145606e-14
1.55431223447522e-15 4.2632564145606e-14
1.99840144432528e-15 4.61852778244065e-14
1.55431223447522e-15 4.61852778244065e-14
2.88657986402541e-15 4.79616346638068e-14
2.88657986402541e-15 4.9737991503207e-14
4.21884749357559e-15 5.32907051820075e-14
4.21884749357559e-15 5.6843418860808e-14
3.77475828372553e-15 6.03961325396085e-14
-1.77635683940025e-15 6.3948846218409e-14
-1.88737914186277e-14 6.21724893790088e-14
-4.04121180963557e-14 4.2632564145606e-14
0 0


==> tikz/plot1_x_opt.dat <==
y t
2 -14
3.99999999999978 -12
4.08927386767653 -8.00000000000021
2.37916763631542 -3.91072613232368
1.07030119483914 -1.53155849600826
0.385366603799342 -0.461257301169121
0.100686573325531 -0.0758906973697808
0.00747177031360202 0.0247958759557498
-0.0122884842041273 0.0322676462693519
-0.0106220910147368 0.0199791620652263
-0.00584181899406211 0.00935707105049133
-0.00252446717191646 0.00351525205642922
-0.000867935782583373 0.000990784884512763
-0.000206478321242543 0.000122849101927613
-1.48642848252223e-06 -8.36292193167054e-05
3.56610077734132e-05 -8.5115647801004e-05
2.72270715839795e-05 -4.94546400275908e-05
1.42324667855576e-05 -2.22275684436113e-05
5.91015702333664e-06 -7.99510165805373e-06
1.93293419137319e-06 -2.08494463649345e-06
4.08520099526299e-07 -1.52010446896611e-07
-3.54888989306801e-08 2.56509650853332e-07
-9.96114533080572e-08 2.21020751922651e-07
-6.89908716822174e-08 1.21409298614594e-07
-3.44158692655583e-08 5.24184287087337e-08
-1.37298741265113e-08 1.80025594431754e-08
-4.24945056920478e-09 4.27268531666414e-09
-7.66860352996446e-10 2.32329711025159e-11
1.77253767219554e-10 -7.43629158250769e-10
2.70635069909986e-10 -5.66375391031215e-10
1.73042025153336e-10 -2.95740321121229e-10
8.26165802436662e-11 -1.22698295967894e-10
3.16369153097185e-11 -4.00817157242273e-11
9.2015284280933e-12 -8.44480041450879e-12
1.32160948851379e-12 7.54951656745106e-13
-6.4126481902349e-13 2.07478478841949e-12
-7.19424519957101e-13 1.4352963262354e-12
-4.29878355134861e-13 7.15871806278301e-13
-1.97175609173428e-13 2.8421709430404e-13
-7.28306304154103e-14 8.88178419700125e-14
-1.95399252334028e-14 1.59872115546023e-14
-1.77635683940025e-15 -3.5527136788005e-15
1.77635683940025e-15 -7.105427357601e-15
1.77635683940025e-15 -5.32907051820075e-15
0 -1.77635683940025e-15
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 1.77635683940025e-15
0 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
0 0
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
1.77635683940025e-15 1.77635683940025e-15
0 0
0 0
0 0
0 -1.77635683940025e-15
0 0
0 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 -1.77635683940025e-15
0 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
-1.77635683940025e-15 -1.77635683940025e-15
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
-1.77635683940025e-15 0
0 0
0 1.77635683940025e-15
0 0
0 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 -1.77635683940025e-15
0 0
0 0
0 0
0 0
0 1.77635683940025e-15
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1.77635683940025e-15 1.77635683940025e-15
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
1.77635683940025e-15 0
0 0


==> tikz/plot2_x_LMPC_N_3.dat <==
y t
2 -14
3.49999999889187 -12
4.08989311314755 -8.50000000110813
2.59009022310608 -4.41010688796058
1.22912148590053 -1.82001666485451
0.467821320060954 -0.590895178953974
0.135060202764225 -0.12307385889302
0.018713090905357 0.0119863438712048
-0.00970247958459909 0.0306994347765618
-0.0106627990149758 0.0209969551919627
-0.00634494703033131 0.0103341561769869
-0.00284624103218287 0.00398920914665557
-0.000951500358901246 0.0011429681144727
-0.000240401844283024 0.000191467755571455


==> tikz/plot2_x_LMPC_N_4.dat <==
y t
2 -14
3.4999999999206 -12
4.13759957500518 -8.5000000000794
2.63759957514393 -4.36240042507422
1.19790179643558 -1.72480084993029
0.435804412837445 -0.526899053494701
0.116087601280992 -0.0910946406572558
0.0101312622862898 0.0249929606237365
-0.0130213620425242 0.0351242229100263
-0.01164890185554 0.022102860867502
-0.0064874294956031 0.010453959011962
-0.0028292692294668 0.0039665295163589
-0.000982589110672172 0.00113726028689209
-0.000240134939946457 0.000154671176219923
-6.98159736278736e-06 -8.54637637265343e-05
3.58403074415259e-05 -9.24453610893217e-05
2.68463737135294e-05 -5.66050536477958e-05
1.28655973573588e-05 -2.97586799342664e-05
4.89291297400829e-06 -1.68930825769076e-05


==> tikz/plot2_x_feasible.dat <==
y t
2 -14
1.99999999999939 -12
1.99999999999973 -10.0000000000006
1.99999999999995 -8.00000000000088
1.99999999999811 -6.00000000000093
1.99999999936539 -4.00000000000282
1.23479172395579 -2.00000000063742
0.474204603810199 -0.765208276681637
0.180354292421657 -0.291003672871438
0.0685769380880414 -0.110649380449784
0.0260751524511502 -0.0420724423617411
0.00991460800752475 -0.0159972899105902
0.00376985145878694 -0.00608268190306482
0.00143341824597587 -0.00231283044427855
0.000545031519245898 -0.000879412198303342
0.000207238437077484 -0.000334380679056778
7.87986901420457e-05 -0.000127142241979072
2.99617853516398e-05 -4.83435518354725e-05
1.13924302531654e-05 -1.83817664840547e-05
4.33176680192382e-06 -6.98933622977904e-06
1.64707645455842e-06 -2.65756943029771e-06
6.26271212889051e-07 -1.01049297640543e-06
2.38128371021773e-07 -3.84221763738424e-07
9.05440320497775e-08 -1.46093393382785e-07
3.44277413244498e-08 -5.55493606668733e-08
1.30905293271866e-08 -2.11216217849142e-08
4.97743868344003e-09 -8.03109223568299e-09
1.89258275717918e-09 -3.05365333019836e-09
7.1962058534325e-10 -1.16107123915299e-09
2.73623568247672e-10 -4.41453096300393e-10
1.04040998039068e-10 -1.67830194186536e-10
3.95596888580485e-11 -6.37907504597024e-11
1.50424117606462e-11 -2.42312836462588e-11
5.72053515668358e-12 -9.1890939302175e-12
2.17581508366038e-12 -3.46922490734869e-12
8.27116153345742e-13 -1.29496413592278e-12
3.15525383598469e-13 -4.68958205601666e-13
1.19237952844742e-13 -1.52766688188422e-13
4.55191440096314e-14 -3.19744231092045e-14
1.66533453693773e-14 1.24344978758018e-14
6.43929354282591e-15 2.8421709430404e-14
2.44249065417534e-15 3.37507799486048e-14
6.66133814775094e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
0 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.99840144432528e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
-2.22044604925031e-16 4.08562073062058e-14
-6.66133814775094e-16 4.08562073062058e-14
-4.44089209850063e-16 4.08562073062058e-14
-6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
0 4.08562073062058e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
-6.66133814775094e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
-4.44089209850063e-16 3.73034936274053e-14
-1.55431223447522e-15 3.90798504668055e-14
-1.55431223447522e-15 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
0 3.73034936274053e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
0 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-1.11022302462516e-15 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
0 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-8.88178419700125e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-6.66133814775094e-16 3.73034936274053e-14
-2.22044604925031e-16 3.73034936274053e-14
-8.88178419700125e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.73034936274053e-14
1.11022302462516e-15 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
0 3.73034936274053e-14
1.55431223447522e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-6.66133814775094e-16 3.73034936274053e-14
-6.66133814775094e-16 3.90798504668055e-14
-1.33226762955019e-15 3.90798504668055e-14
-1.33226762955019e-15 3.73034936274053e-14
-1.33226762955019e-15 3.90798504668055e-14
-1.11022302462516e-15 3.73034936274053e-14
-1.11022302462516e-15 3.73034936274053e-14
-6.66133814775094e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.73034936274053e-14
2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
1.55431223447522e-15 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
0 3.90798504668055e-14
0 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
-4.44089209850063e-16 4.08562073062058e-14
-4.44089209850063e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
6.66133814775094e-16 3.90798504668055e-14
1.11022302462516e-15 3.90798504668055e-14
2.22044604925031e-16 3.90798504668055e-14
0 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
6.66133814775094e-16 3.90798504668055e-14
-2.22044604925031e-16 4.08562073062058e-14
6.66133814775094e-16 4.08562073062058e-14
-8.88178419700125e-16 3.90798504668055e-14
0 3.90798504668055e-14
-8.88178419700125e-16 3.90798504668055e-14
2.22044604925031e-16 4.08562073062058e-14
6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 3.90798504668055e-14
-2.22044604925031e-16 3.90798504668055e-14
-1.33226762955019e-15 3.90798504668055e-14
-4.44089209850063e-16 3.90798504668055e-14
6.66133814775094e-16 4.08562073062058e-14
2.22044604925031e-16 4.08562073062058e-14
0 4.2632564145606e-14
1.55431223447522e-15 4.2632564145606e-14
1.99840144432528e-15 4.61852778244065e-14
1.55431223447522e-15 4.61852778244065e-14
2.88657986402541e-15 4.79616346638068e-14
2.88657986402541e-15 4.9737991503207e-14
4.21884749357559e-15 5.32907051820075e-14
4.21884749357559e-15 5.6843418860808e-14
3.77475828372553e-15 6.03961325396085e-14
-1.77635683940025e-15 6.3948846218409e-14
-1.88737914186277e-14 6.21724893790088e-14
-4.04121180963557e-14 4.2632564145606e-14
0 0


==> tikz/plot2_x_opt.dat <==
y t
2 -14
3.49999999999997 -12
4.13760906712431 -8.50000000000003
2.63760907183808 -4.36239093287572
1.19789987840522 -1.72478186103765
0.435797792608572 -0.526881982632424
0.116083976939851 -0.0910841900238522
0.0101288057542804 0.0249997869159985
-0.0130226790496748 0.0351285926702789
-0.0116505549462345 0.0221059136206041
-0.00648861145255739 0.0104553586743696
-0.00283026374933435 0.0039667472218122
-0.000983911355154392 0.00113648347247785
-0.000239685348315543 0.000152572117323457
-5.93183930254542e-06 -8.71132309920864e-05
3.82159118896099e-05 -9.30450702946318e-05
2.99507267476759e-05 -5.48291584050219e-05
1.58365785347284e-05 -2.4878431657346e-05
6.63775069516302e-06 -9.04185312261761e-06
2.19726851203168e-06 -2.4041024274546e-06
4.78752229658071e-07 -2.06833915422923e-07
-2.94805189081366e-08 2.71918314235148e-07
-1.07580796468116e-07 2.42437795327011e-07
-7.60866759087769e-08 1.34856998858896e-07
-3.836103552965e-08 5.87703229501187e-08
-1.54485579017206e-08 2.04092874204688e-08
-4.84605281752797e-09 4.96072951874821e-09
-9.11744711629049e-10 1.14676701220237e-10
1.73997820654013e-10 -7.97068010408813e-10
2.9398532201264e-10 -6.230701897548e-10
1.91275483560074e-10 -3.2908486774216e-10
9.22433345858483e-11 -1.37809384182085e-10
3.56661102978093e-11 -4.55660495962371e-11
1.05326360041568e-11 -9.89993929842775e-12
1.60937670966962e-12 6.32696705729088e-13
-6.59623585866992e-13 2.24207341539871e-12
-7.85438593386369e-13 1.58244982953172e-12
-4.7633314993984e-13 7.97011236145347e-13
-2.20213048225679e-13 3.20678086205507e-13
-8.16362727353791e-14 1.00465037979828e-13
-2.24910859586319e-14 1.88287652444488e-14
-2.46106636288517e-15 -3.66232071418303e-15
2.14612636183546e-15 -6.1233870770682e-15
2.06107201715221e-15 -3.97726071523274e-15
1.17597697368469e-15 -1.91618869808053e-15
5.21934886526659e-16 -7.40211724395844e-16
1.8511539242471e-16 -2.18276837869185e-16
4.697583487618e-17 -3.3161445444475e-17
2.53810226484051e-18 1.38143894317051e-17
-6.44992759399573e-18 1.63524916965456e-17
-5.32877613102379e-18 9.90256410254985e-18
-2.87985616632295e-18 4.57378797152607e-18
-1.22803559618552e-18 1.69393180520312e-18
-4.15425532985712e-19 4.65896209017594e-19
-9.53123127305314e-20 5.04706760318823e-20
1.94663369005102e-21 -4.4841636698649e-20
1.84520150250892e-20 -4.28950030085981e-20
1.36042388274325e-20 -2.44429879835088e-20
6.99850385211351e-21 -1.08387491560764e-20
2.86771104994326e-21 -3.84024530396296e-21
9.21403728179475e-22 -9.725342540197e-22
1.85714936693974e-22 -5.11305258402377e-23
-2.37375683524443e-23 1.34584410853714e-22
-5.09817515753755e-23 1.10846842501299e-22
-3.43826546414201e-23 5.98650909259092e-23
-1.68438496230868e-23 2.5482436284534e-23
-6.64849661981049e-24 8.63858666146392e-24
-2.01815676384233e-24 1.99009004165756e-24
-3.54153317329898e-25 -2.806672210208e-26
1.31833745040431e-25 -3.82220039526018e-25
9.0474633380376e-26 -2.50386294432106e-25
9.78706956012105e-26 -1.59911660989718e-25
5.11536493331501e-26 -6.20409654487476e-26
-2.00047827188813e-27 -1.08873160645811e-26
1.95842610933051e-26 -1.28877944237732e-26
8.15254948043702e-27 6.69646669813318e-27
6.16073085901062e-27 1.48490161677228e-26
-2.04186284986149e-26 2.10097470295223e-26
2.42186577128187e-26 5.9111855188998e-28
-1.29228464279129e-26 2.48097762916334e-26
-3.09950776034496e-28 1.18869298465759e-26
1.97158793917134e-27 1.15769790591215e-26
-1.32105374164141e-27 1.35485669284038e-26
1.1609319568586e-27 1.22275132238713e-26
-1.61220025606694e-26 1.33884451128275e-26
1.31415750050751e-26 -2.73355749617235e-27
-8.47642155494398e-27 1.04080174867447e-26
3.38715672787357e-26 1.93159593398713e-27
-2.1304634614574e-26 3.58031631404946e-26
-3.63358403890812e-26 1.44985285030954e-26
2.24807841593494e-26 -2.18373118080917e-26
-6.88411274426767e-27 6.43472357422722e-28
3.25795301786583e-26 -6.24064039149403e-27
3.57141980954412e-27 2.6338889748802e-26
-1.59984837372571e-27 2.99103095857704e-26
-1.96935671286987e-26 2.83104612476798e-26
-1.83301915301847e-26 8.61689406807631e-27
2.17545069681232e-26 -9.71329748165278e-27
1.87292120731039e-27 1.20412094499625e-26
-1.91224083667358e-26 1.39141306763394e-26
-6.19851578201248e-27 -5.20827771153882e-27
1.94295469580227e-26 -1.14067934892137e-26
5.96875867705452e-27 8.02275353951059e-27
-1.4517872826416e-27 1.39915121340924e-26
1.9004600184918e-27 1.25397248604874e-26
-1.46109174428294e-26 1.44401848628426e-26
2.34275006666925e-26 -1.70732534011962e-28
-3.76854185518566e-26 2.32567681105343e-26
3.87041591043417e-26 -1.44286504684057e-26
-2.79275137761105e-26 2.42755086879928e-26
-5.13902739435305e-27 -3.65200507918394e-27
-8.71776510822919e-27 -8.79103241660192e-27
2.40470863167271e-26 -1.7508797546998e-26
1.68314749295567e-26 6.53828881994619e-27
7.645978845908e-27 2.33697636722259e-26
6.14136543035321e-27 3.10157425292982e-26
-5.42537626631926e-26 3.71571079729139e-26
-3.89127620799008e-27 -1.7096654701875e-26
3.45935997025994e-26 -2.09879309617807e-26
-6.00319506016491e-27 1.36056687290285e-26
5.72058540211188e-27 7.602473736669e-27
-3.18642407867383e-26 1.332305911714e-26
3.16696479124052e-26 -1.85411816047756e-26
4.85592129762855e-27 1.31284662370471e-26
2.65607422563961e-27 1.79843875541335e-26
-7.82214134049864e-27 2.06404617108587e-26
-1.72216617060681e-26 1.28183204491858e-26
-2.72683774544682e-27 -4.40334126166501e-27
-7.5858497599811e-27 -7.13017899566839e-27
5.0490503590816e-26 -1.47160287791329e-26
-1.174395721422e-26 3.57744747769325e-26
-2.66910201661323e-26 2.40305175916326e-26
-1.49340743434399e-26 -2.66050254374287e-27
3.63667806420578e-26 -1.75945768296806e-26
-1.52724721004614e-26 1.87722038349526e-26
-3.03213451178393e-27 3.49973171702045e-27
1.04676451143238e-26 4.67597205273258e-28
-2.67147749486652e-26 1.09352423497647e-26
3.3894589244819e-26 -1.57795325907309e-26
-1.34757819970008e-27 1.81150566045528e-26
1.26230293255777e-27 1.67674785113437e-26
-2.17190704228342e-26 1.80297813377367e-26
-3.18956530279505e-27 -3.68928906068083e-27
3.40673538600817e-26 -6.87885438238959e-27
-1.94505691871915e-26 2.71884994918869e-26
-3.33977363517605e-26 7.73793026374409e-27
3.73327996119458e-26 -2.56598060800391e-26
1.78648389039107e-26 1.16729935039005e-26
-1.04086278539579e-26 2.953783242341e-26
-1.2599541920789e-26 1.91292045131695e-26
-3.27692623745438e-26 6.52966257972528e-27
3.89078977809336e-26 -2.62395996823736e-26
1.41192377535134e-26 1.26682980176448e-26
-4.30450301934076e-26 2.6787535707126e-26
3.93537420236687e-26 -1.62574944768894e-26
-2.83350106973966e-26 2.30962476274594e-26
5.89620720205042e-28 -5.23876316033203e-27
3.49276826641724e-26 -4.6491424041598e-27
-1.16969334028841e-26 3.02785402651965e-26
-2.36933161542961e-26 1.85816068743083e-26
-1.46590256327709e-26 -5.11170927301132e-27
3.5043120712019e-26 -1.97707349554292e-26
-1.50797275007692e-26 1.52723857399742e-26
4.48330542146769e-27 1.92658283463838e-28
2.99295544013695e-26 4.67596377123381e-27
-3.20241802781156e-26 3.4605518115677e-26
-1.07368797976184e-26 2.58133786745431e-27
-1.28659050078995e-26 -8.15554188324072e-27
3.20822059094777e-26 -2.10214469576379e-26
8.5653527690863e-27 1.10607589598038e-26
-5.50247501243e-27 1.96261117721909e-26
-3.33939936687138e-27 1.41236367060672e-26
-1.65032896200283e-26 1.0784237308766e-26
1.51375920644569e-26 -5.7190522439388e-27
-4.82043906518703e-28 9.41853977775065e-27
-2.72740902694977e-27 8.93649588307505e-27
2.53147697599665e-27 6.20908691825016e-27
-1.65626671319101e-26 8.74056390389174e-27
3.15786309099368e-26 -7.82210322455653e-27
-2.62646564126047e-27 2.37565276718033e-26
-4.36212411346762e-26 2.11300619916711e-26
4.62116442736645e-26 -2.24911790834998e-26
-1.37105191540676e-26 2.37204652113736e-26
-3.13477107349744e-26 1.00099460635743e-26
4.32022496071994e-26 -2.13377646768955e-26
-2.38626808130044e-26 2.186448494627e-26
-3.59887513620279e-27 -1.9981958433185e-27
3.48219118675336e-26 -5.59707106349861e-27
-1.7309227098266e-26 2.92248407851664e-26
-2.00770618925997e-26 1.19156136842026e-26
1.17502942369535e-26 -8.16144822889767e-27
1.10976924167383e-26 3.58884603629121e-27
1.31021414212187e-26 1.4686538458342e-26
-3.1796958601666e-26 2.77886799293512e-26
1.05233924357003e-26 -4.00827871884675e-27
-2.62220599255754e-26 6.51511362344289e-27
4.11298588347594e-26 -1.97069462297412e-26
9.49043246822815e-27 2.14229125434458e-26
-4.8945118410134e-26 3.0913345071201e-26
1.53998384440288e-26 -1.80317733270782e-26
2.17948831668371e-26 -2.63193483969178e-27
-1.28379644463769e-27 1.91629483465391e-26
-3.4179849145355e-26 1.78791519493737e-26
2.39698123672247e-26 -1.63006971299949e-26
-8.42302318631731e-27 7.66911514979068e-27
1.84256905175071e-26 -7.53907973032306e-28
-4.55465616391791e-27 1.76717825463262e-26
-1.6971427062995e-26 1.31171263615345e-26
-3.56627388912266e-27 -3.85430071608949e-27
1.33935441916798e-26 -7.42057456454299e-27
-1.21609997361793e-26 5.97296964040523e-27
3.29915886809714e-26 -6.18803014838919e-27
-1.01970739637714e-26 2.68035585775949e-26
-1.00608815278384e-26 1.66064846346885e-26
5.4984292398663e-27 6.54560311668899e-27
1.17599410837713e-26 1.20440323817785e-26
-3.95922570127303e-26 2.38039734374658e-26
2.60187095049974e-26 -1.57882835349157e-26
-3.30022987986716e-26 1.02304259458288e-26
1.36300652034087e-26 -2.2771872876576e-26
3.24229955135178e-26 -9.14180762257001e-27
-2.74411380458965e-26 2.32811878429676e-26
3.19714818436764e-26 -4.15995013160612e-27
-1.14934836445278e-26 2.78115317622168e-26
-2.51292439866999e-26 1.63180481217533e-26
1.58025948755265e-26 -8.81119584385819e-27
2.01306139278731e-26 6.99139898758477e-27
-1.76203802543348e-26 2.71220130198292e-26
-1.95117054764099e-26 9.50163267705027e-27
3.94775997029613e-26 -1.00100727897647e-26
-4.46133818757855e-27 2.94675269285691e-26
-2.42820362498368e-26 2.50061886940413e-26
6.88318215173399e-28 7.2415245168802e-28
1.70775464448212e-26 1.41247066564478e-27
-5.21896738091228e-27 1.84900170609835e-26
-9.03569587014591e-27 1.32710496678813e-26
-1.39280276364281e-26 4.23535385189928e-27
2.49445690907638e-26 -9.69267375713981e-27
-1.26407496294273e-26 1.52518953861098e-26
1.73933895695443e-26 2.61114577409308e-27
-2.76476531241064e-27 2.00045352432546e-26
-1.19747444284492e-26 1.72397699782634e-26
2.31161111898331e-26 5.26502552623969e-27
-3.09789155757467e-26 2.8381136713663e-26
1.04642680179967e-26 -2.59777885731406e-27
-1.21433440199976e-26 7.86648907272335e-27
1.92129606523602e-26 -4.2768548496024e-27
4.38321290634652e-27 1.4936105756843e-26
1.28092025034483e-26 1.93193187394733e-26
-1.77413799744453e-26 3.21285211622268e-26
-3.04876645877992e-26 1.43871411892038e-26
2.48492136113083e-26 -1.61005233864055e-26
4.04365415088257e-27 8.74869026899559e-27
-2.42634864335545e-26 1.27923443727643e-26
3.42831327372966e-26 -1.14711420827366e-26
2.29960150488932e-28 2.28119906713931e-26
1.15898472074408e-29 2.30419507512058e-26
-2.45387835137637e-26 2.30535406124251e-26
-1.84082064332454e-26 -1.48524289155843e-27
2.32284646320227e-26 -1.98934493373993e-26
9.31804651020221e-27 3.33501530667227e-27
1.59953686111529e-26 1.26530617932617e-26
-1.26005582163951e-28 2.86484303676687e-26
-2.26790148563694e-26 2.85224247640167e-26
1.08076078009839e-26 5.84340982933738e-27
-6.80201679449872e-27 1.66510177201996e-26
-8.13099730192852e-27 9.84900091294674e-27
1.00000524708076e-26 1.71800356239978e-27
-3.70557526036302e-27 1.17180560275533e-26
-1.00917386998835e-26 8.01248072548372e-27
-9.23318980206809e-27 -2.07925794578827e-27
-3.16976054256319e-27 -1.1312447766435e-26
3.72224658541383e-26 -1.44822083653397e-26
-2.96555970350136e-26 2.27402574846844e-26
4.94244090288333e-29 -6.91533958444205e-27
-1.4183864667667e-26 -6.86591521465122e-27
3.19560760703786e-26 -2.10497798908288e-26
1.92221423842445e-26 1.09062962004795e-26
-1.70839315607402e-26 3.01284385816383e-26
-2.90606923287376e-26 1.3044506958162e-26
3.26371768509191e-26 -1.60161853733969e-26
-5.26432770539711e-27 1.66209915094016e-26
-1.44385138244602e-26 1.13566638438773e-26
1.39317579544093e-26 -3.08184998584912e-27
1.91748469557695e-26 1.08499079568992e-26
-2.54616636003741e-26 3.00247549875242e-26
1.21453616833229e-26 4.5630912764656e-27
-4.75617685665514e-26 1.67084529955941e-26
-9.61653108047264e-27 -3.08533155681714e-26
3.13434714301199e-26 -4.04698467219949e-26
2.06343977458914e-26 -9.12637533851863e-27
-6.96787086742843e-27 1.15080224856137e-26
-2.54186964246479e-26 4.5401516211945e-27
1.82644157379216e-26 -2.08785447853979e-26
-1.3906266237708e-27 -2.61412903957694e-27
-1.2808278506011e-26 -4.00475571149598e-27
-1.99537559817479e-26 -1.68130342415811e-26
3.45917282646822e-26 -3.67667901511066e-26
1.75289021370945e-26 -2.17506188642435e-27
-1.53538403469666e-26 1.53538403469666e-26
0 0


==> tikz/plot3_u_LMPC_N_3.dat <==
y t
1.49999999889187 0
0.589893114255681 1
-1.49980289004147 2
-1.36096873720555 3
-0.761300165839578 4
-0.332761117296729 5
-0.116347111858868 6
-0.028415570489956 7
-0.000960319430376733 8
0.00431785198464451 9
0.00349870599814845 10
0.00189474067328162 11
0.000711098514618222 12


==> tikz/plot3_u_LMPC_N_4.dat <==
y t
1.4999999999206 0
0.637599575084582 1
-1.49999999986125 2
-1.43969777870835 3
-0.762097383598139 4
-0.319716811556453 5
-0.105956338994702 6
-0.023152624328814 7
0.00137246018698423 8
0.00516147235993691 9
0.0036581602661363 10
0.00184668011879463 11
0.000742454170725715 12
0.00023315334258367 13
4.28219048043132e-05 14
-8.99393372799651e-06 15
-1.39807763561706e-05 16
-7.97268438335053e-06 17


==> tikz/plot3_u_opt.dat <==
y t
1.49999999999997 0
0.637609067124333 1
-1.49999999528623 2
-1.43970919343285 3
-0.762102085796651 4
-0.319713815668721 5
-0.10595517118557 6
-0.0231514848039552 7
0.00137212410344025 8
0.00516194349367714 9
0.00365834770322304 10
0.00184635239417996 11
0.000744226006838849 12
0.000233753509012998 13
4.41477511921553e-05 14
-8.265185141934e-06 15
-1.41141482129475e-05 16
-9.19882783956541e-06 17
-4.44048218313134e-06 18
-1.7185162823736e-06 19
-5.08232748566207e-07 20
-7.8100277559979e-08 21
3.14941205593388e-08 22
3.77256403791269e-08 23
2.29124776279294e-08 24
1.06025050841926e-08 25
3.93430810589892e-09 26
1.08574253228306e-09 27
1.19987501358628e-10 28
-1.02709838452566e-10 29
-9.90321489742261e-11 30
-5.65772242880389e-11 31
-2.51334742936525e-11 32
-8.92325929448722e-12 33
-2.26900029553661e-12 34
-1.25815007519377e-13 35
3.09105443446529e-13 36
2.56120101714161e-13 37
1.385767754903e-13 38
5.91451867767472e-14 39
2.00300195957467e-14 40
4.60719272472063e-15 41
-8.50543446832473e-17 42
-8.85095043467519e-16 43
-6.54042087158032e-16 44
-3.36819494101949e-16 45
-1.3813955754853e-16 46
-4.44377326113395e-17 47
-8.98802985883624e-18 48
1.12115146297195e-18 49
2.44891996470084e-18 50
1.65182057013742e-18 51
8.12610063199813e-19 52
3.2011322025518e-19 53
9.72589464205824e-20 54
1.65053813350382e-20 55
-4.84777619765674e-21 56
-6.60573497531897e-21 57
-4.13079280217025e-21 58
-1.94630732176378e-21 59
-7.35688791485501e-22 60
-2.09452505046418e-22 61
-2.72441832229311e-23 62
1.65990969339554e-23 63
1.75388050183333e-23 64
1.01953530032763e-23 65
4.63033985596815e-24 66
1.66400344651244e-24 67
4.85987062370331e-25 68
-4.13591116600553e-26 69
7.39606222083422e-27 70
-4.67170462680587e-26 71
-5.31541276050382e-26 72
2.15847393651935e-26 73
-1.14317116128701e-26 74
-1.99181862142588e-27 75
-2.65793593576226e-26 76
4.46372862114277e-26 77
-3.71415041407316e-26 78
1.26128956518799e-26 79
2.281538715204e-27 80
-3.29264168081422e-27 81
2.4819856984956e-27 82
-1.7282934517528e-26 83
2.92635775657445e-26 84
-2.16179965600191e-26 85
4.23479888336797e-26 86
-5.51762018933097e-26 87
-1.50312057745059e-26 88
5.88166245484302e-26 89
-2.93648969036166e-26 90
3.9463642922926e-26 91
-2.90081103691127e-26 92
-5.17126818327571e-27 93
-1.80937187549716e-26 94
1.36337559851519e-27 95
4.00846984983067e-26 96
-1.98815857608098e-26 97
-2.09953295740473e-26 98
1.29238925847186e-26 99
2.56280627400308e-26 100
-1.34607882809697e-26 101
-7.42054595969905e-27 102
3.3522473011334e-27 103
-1.65113774613215e-26 104
3.80384181095266e-26 105
-6.11129192185491e-26 106
7.63895776562042e-26 107
-6.66316728804523e-26 108
2.27884863817571e-26 109
-3.57873771387533e-27 110
3.27648514249533e-26 111
-7.21561138716692e-27 112
-9.18549608365167e-27 113
-1.50461341555631e-27 114
-6.03951280935457e-26 115
5.03624864551995e-26 116
3.84848759105895e-26 117
-4.05967947627614e-26 118
1.17237804622739e-26 119
-3.75848261888531e-26 120
6.35338886991435e-26 121
-2.68137266147791e-26 122
-2.19984707198888e-27 123
-1.04782155661372e-26 124
-9.39952036557081e-27 125
1.44948239606226e-26 126
-4.85901201453597e-27 127
5.80763533507971e-26 128
-6.22344608050359e-26 129
-1.49470629519153e-26 130
1.17569458226924e-26 131
5.13008549854948e-26 132
-5.16392527425163e-26 133
1.22403375886789e-26 134
1.34997796261077e-26 135
-3.71824200629876e-26 136
6.06093641934843e-26 137
-3.52421674445162e-26 138
2.60988113226079e-27 139
-2.29813733553962e-26 140
1.85295051200375e-26 141
3.72569191628774e-26 142
-5.35179230472724e-26 143
-1.39471671645674e-26 144
7.07305359637076e-26 145
-1.94679607080409e-26 146
-2.82734667578686e-26 147
-2.19091406683208e-27 148
-2.01697204537567e-26 149
7.16771601554773e-26 150
-2.47886600274202e-26 151
-5.7164267946918e-26 152
8.23987722170705e-26 153
-6.76887527210647e-26 154
2.89246314176042e-26 155
3.4338061943966e-26 156
-4.66246160670565e-26 157
-1.19963827514179e-26 158
9.03429052152651e-27 159
4.970214634479e-26 160
-5.01228482127867e-26 161
1.95630329222339e-26 162
2.54462489799003e-26 163
-6.1953734679485e-26 164
2.12873004804977e-26 165
-2.12902521028462e-27 166
4.49481109173772e-26 167
-2.351685314039e-26 168
-1.40678277815148e-26 169
2.16307564555925e-27 170
-1.31638902531578e-26 171
3.16408816844852e-26 172
-1.56196359709756e-26 173
-2.24536512043106e-27 174
5.25888600294642e-27 175
-1.90941441079068e-26 176
4.81412980418471e-26 177
-3.42050965511983e-26 178
-4.09947754934158e-26 179
8.98328854083418e-26 180
-5.99221634277336e-26 181
-1.76371915809038e-26 182
7.45499603421709e-26 183
-6.70649304202067e-26 184
2.02638056768016e-26 185
3.84207870037374e-26 186
-5.21311389658006e-26 187
-2.7678347943337e-27 188
3.18273561295532e-26 189
-6.52601820215961e-28 190
2.00444900448067e-27 191
-4.48991000228857e-26 192
4.23203510373634e-26 193
-3.67454523612758e-26 194
6.73519187603304e-26 195
-3.16394263665195e-26 196
-5.84355508783563e-26 197
6.43449568541593e-26 198
6.39504472280832e-27 199
-2.30786796114788e-26 200
-3.28960527007143e-26 201
5.81496615125796e-26 202
-3.2392835553542e-26 203
2.68487137038244e-26 204
-2.29803466814249e-26 205
-1.24167708990801e-26 206
1.34051531738752e-26 207
1.6959818080803e-26 208
-2.55545439278591e-26 209
4.51525884171537e-26 210
-4.31886626447428e-26 211
1.36192435932972e-28 212
1.55593107677076e-26 213
6.26151184390505e-27 214
-5.13521980965061e-26 215
6.56109665177312e-26 216
-5.90210083036724e-26 217
4.66323640020784e-26 218
1.87929303101091e-26 219
-5.98641335594143e-26 220
5.94126198895703e-26 221
-4.34649654882041e-26 222
-1.36357603421692e-26 223
4.09318388622298e-26 224
4.32801905234659e-27 225
-3.775099418221e-26 226
-1.89132522207808e-27 227
5.89893051793741e-26 228
-4.39389378905369e-26 229
-1.98206980622627e-26 230
2.49703544650146e-26 231
1.63892282296478e-26 232
-2.22965138257312e-26 233
-3.8167284892351e-27 234
-4.89233176627925e-27 235
3.88725967271919e-26 236
-3.75853187201899e-26 237
3.00341391989716e-26 238
-2.01581548819535e-26 239
-9.20997911603852e-27 240
3.50908556182881e-26 241
-5.40950267655798e-26 242
4.14431835937434e-26 243
-2.26076120379972e-26 244
3.13563046723578e-26 245
-1.48297477460137e-26 246
8.42598959710178e-27 247
-3.05505824778907e-26 248
-1.27462846133539e-26 249
5.53368781991076e-26 250
-2.0805559460414e-26 251
-2.83071405844488e-26 252
5.85466191708628e-26 253
-3.40531725868073e-26 254
-2.18370303299509e-28 255
-2.45503733609711e-26 256
6.13057708052411e-27 257
4.1636671065274e-26 258
-1.39104181218176e-26 259
6.67732210095952e-27 260
-1.61213741933169e-26 261
-2.25530092742157e-26 262
3.34866226573518e-26 263
-1.76096245954767e-26 264
-1.32898050741804e-27 265
1.81310497727244e-26 266
-1.37056277311589e-26 267
-6.38616343952051e-27 268
8.58548897818376e-28 269
6.06342925950112e-27 270
4.03922263967133e-26 271
-6.68780628891755e-26 272
2.97050214440307e-26 273
-1.42332890766958e-26 274
4.61399407380515e-26 275
-1.27339336861342e-26 276
-3.63060739449906e-26 277
-1.19767607680797e-26 278
6.16978691797037e-26 279
-3.79015045563632e-26 280
-9.17418611892201e-27 281
2.83702717788459e-26 282
5.24308900121917e-27 283
-4.46365105560496e-26 284
3.76070252836735e-26 285
-5.97071302498978e-26 286
3.79452374863021e-26 287
4.09600025109687e-26 288
-1.07090736842285e-26 289
-2.76022686133198e-26 290
-1.84508255564672e-26 291
4.36831121644503e-26 292
-1.96550423575547e-26 293
-1.14176518822402e-26 294
-7.14547742758864e-27 295
5.45454841982819e-26 296
-1.70628261275878e-26 297
-3.28827423877646e-26 298
1.53538403469666e-26 299

